Anticipatory Mobile Computing: A Survey of the State of the Art and Research Challenges

Today's mobile phones are far from mere communication devices they were ten years ago. Equipped with sophisticated sensors and advanced computing hardware, phones can be used to infer users' location, activity, social setting and more. As devices become increasingly intelligent, their capabilities evolve beyond inferring context to predicting it, and then reasoning and acting upon the predicted context. This article provides an overview of the current state of the art in mobile sensing and context prediction paving the way for full-fledged anticipatory mobile computing. We present a survey of phenomena that mobile phones can infer and predict, and offer a description of machine learning techniques used for such predictions. We then discuss proactive decision making and decision delivery via the user-device feedback loop. Finally, we discuss the challenges and opportunities of anticipatory mobile computing.

==> response_letter.txt <==
Dear Prof. Hankin,

Thank you and the reviewers for the comments, and thank you for your support. We acknowledge the lack of clarity in the initial review and we have concentrated most of the effort to reframe the manuscript to better suit its original intention, which is to survey the emerging domain of anticipatory mobile computing, and provide guidelines for researchers and practitioners. 

The main difference between this and the previous submission is the focus of the manuscript, which is now shifted from sensing and modeling towards anticipatory and HCI aspects of the target research area. In addition, we enrich the paper with insights about design decisions when it comes to context modelling, and providing feedback via anticipatory computing. 

In the attached document we present the summary of changes we made to our submission titled "Anticipatory Mobile Computing: A Survey of the State of the Art and Research Challenges" after your and the reviewers' comments.

Best wishes,

Veljko Pejovic and Mirco Musolesi


*************
Reviewer 1
*************

1. Comment of the Reviewer: "The intro can be condensed quite a bit and it seems that it tries to carry too much information (at least it seems to me)... it can be more focused."

Reply: we addressed this point by modifying the intro so that it carries less information than before.  In addition, we reorganised the paper to emphasise the anticipatory aspect of the survey. 

2. Comment of the Reviewer: "In Section 2.1.2., there are some other references the authors can include and discuss. I think the most significant one is Google's Activity Recognition APIs for Android that allow developers to query what users are doing. This is directly relevant to anticipatory mobile computing and should be covered in the discussion. Also, there are (perhaps too many) papers talking about energy-efficient sensing, especially location sensing. "

Reply: We addressed this point by adding the suggested references to the paper. We added SensLoc, and other energy-efficiency papers in Section 3.1.2 that deals with challenges in smartphone-based sensing. We added the suggested related work on computation and storage partitioning into the "Processing, storage and communication efficiency" part of the same subsection. We juxtaposed the "The Case for Onloading Continuous High-Datarate Perception to the Phone" paper from HotOS'13 with the "Such modalities most likely include those where complex signal processing is needed, e.g. sound and video." sentence. The discussion can be found in Section 3.1.2. Finally, we added the Google Activity Recognition API reference in the conclusion section where we discuss future software and hardware enablers of anticipatory mobile sensing.

3. Comment of the Reviewer: "I don't know if this is just Computing Survey's bibliography format, but it's very difficult to locate the references as they do not have a good label." 

Reply: We used the ACM-Reference-Format-Journals for the references. This is taken directly from the ACM surveys template. 

4. Comment of the Reviewer: "Page 6, first paragraph: "Therefore, Jigsaw..." Shouldn't it be "For example, Jigsaw..."?"

Reply: We agree with the reviewer that "For example" represents a better introduction to the sentence, thus we made the suggested modification.

5. Comment of the Reviewer: "Page 10, the first paragraph: "Therefore, Naive Bayesian classifier usually performs..." I don't know if that is a well-accepted conclusion in the machine learning literature, but it seems like a strong statement. Is there any reference?"

Reply: Naive Bayesian requires only a small amount of training data to estimate means and variances of the variables that feature in the model, thus often performs well with small data sets. We included a reference to ""Learning from Little: Comparison of Classifiers Given Little Training" by Forman and Cohen that elaborates the performance of different classifiers with small training sets, and supports the above claim.

6. Comment of the Reviewer: "Table 2 is probably very useful for system developers!"

Reply: We thank the reviewer for pointing this out, and in the text we explicitly emphasise this property hoping that our taxonomy will represent a valuable resource for mobile sensing practitioners.

7. Comment of the Reviewer: "Page 10, not iTunes, but App Store."

Reply: We modified the text according to the suggestion of the reviewer.

8. Comment of the Reviewer: "Page 11, the last paragraph: "[Lu et al. 2012].Thought inference" there should be a space between the comma and "Thought.""

Reply: We modified the text according to the suggestion of the reviewer.

9. Comment of the Reviewer: "Page 12, fine-grain -> fine-grained."

Reply: We modified the text according to the suggestion of the reviewer.

10. Comment of the Reviewer: "Page 12, the last paragraph: "The authors devise an outgoing call..." shouldn't it be "incoming"?"

Reply: We thank the reviewer for noticing this mistake. We modified text. Now it reads "The authors devise an incoming call..."

11. Comment of the Reviewer: "Page 21, 'humongous" is perhaps too informal."

Reply: We replaced the sentence with "We are living in a world characterised by enormous amounts of data" 

*************
Reviewer 2
*************

1. Comment of the Reviewer: "The writing of chapter two can be improved significantly. For example, consider this sentence on page 9: "With an increasing number of sensors and a growing interest in a variety of context domains, identifying and quantifying the strength of a link between a domain and a modality or a feature emerges as an important research direction in mobile sensing.""

Reply: We thank the reviewer for pointing out the issues with writing clarity. We modified the above sentence to:
"As mobile sensing matures the variety of context types that we strive to infer broadens. In addition, the number of sensors available on the smartphone increases steadily. Therefore, identifying and quantifying the strength of a link between a domain and a modality (or a feature) emerges as an important research direction in mobile sensing."

2. Comment of the Reviewer: "As it stands this work is a list of papers that are somewhat related, but the scope of the work is too great, and the work get stuck citing a long list of 'examples' of techniques, rather than actually exploring any of these techniques."

Reply: We agree with the reviewer that the scope of the work is large. However, anticipatory mobile computing is a nascent discipline drawing from diverse fields such as mobile sensing, machine learning, HCI, to name a few. We restructured the paper to provide more focus to anticipation.

The new structure is as follows:
1. Introduction
2. Anticipatory Sensing at a Glance
3. Context Inference: Mobile Sensing and Context Modelling
4. Context Prediction: Anticipatory Mobile Computing 
5. Closing the Loop: Shaping the Future with Anticipatory Computing
6. Challenges: Realising the Vision
7. Conclusion

Compared to the old one:
1.Introduction
2.Mobile Sensing and Context Modelling
3.Anticipatory Sensing
4.Realising the Vision of Anticipatory Mobile Computing
5.Conclusion

Also, whenever possible, we concentrated on examining major achievements. For example, in the part of the paper that deals with feature selection for context inference (Section 3.2.2.) we discuss, in detail, how the state of the art in voice processing is done in case of StressSense application. Similarly, in Section 5.1. we included detailed insights on how behaviour change interventions can be supported through anticipatory mobile sensing. We hope that the added content increases the depth of the survey.


3. Comment of the Reviewer: "Anticipatory mobile computing is an interesting topic, but it is not explored thoroughly in this work. For example, the question as to why you would want to predict user behavior is not discussed, except briefly, or by example in a few places. There are different goals, such as reducing energy consumption (i.e. low-frequency GPS sampling during the night), enhancing user experience (ads), reducing Wi-Fi discovery times, etc. How do these different goals affect the requirements of predictive systems? Prediction generally relies on users being predictive. What happens to a system when prediction fails?"

Reply: We thank the reviewer for pointing this out. 
We created a section titled "Anticipatory sensing at a glance" and added a discussion on different research avenues for anticipatory mobile sensing. We elaborate on the need for prediction and the possible applications, including energy efficiency improvement, connectivity robustness, marketing applications.  We elaborate on the accuracy of prediction problem in Section 6.1 where we also discuss other obstacles to a practical implementation of anticipatory mobile sensing.

4. Comment of the Reviewer: "The paper is somewhat unfocused and pulls in citations from many different areas of research, and because of its breadth often misses important work. For example, there are many papers that use motion sensors to suppress more energy-hungry localization hardware. Sensloc (SenSys 2010) comes to mind, Kim et al. (Improving Energy Efficiency of Wi-Fi Sensing on Smartphones, Infocom '11), SenseLess, SmartDC (Chon et. al. SenSys 2011) has a good overview. Moreover, SmartDC uses mobility prediction, and is not cited in this work."

Reply: We addressed this point by adding the suggested references to the paper. We added SensLoc, and other energy-efficiency papers in Section 3.1.2 that deals with challenges in smartphone-based sensing. Specifically, the following text is added to the paper:
"Location and movement inference is especially interesting from the adaptive sensing perspective, as inferring the exact coordinates of a person is seldom of direct interest compared to inferring a meaningful description of the location (i.e. a coffee shop, home, university campus). In addition, the GPS sensor is one of the most power hungry sensors on a mobile device, and reducing its sampling rate represents an attractive way to increase energy-efficiency of an application. SensLoc goes beyond the exact coordinate tracking and  recognises important places and paths taken by a user. It relies on a change in the WiFi environment signature in order to detects entrance to or departure from a location. SensLoc further preserves energy by sampling GPS only for path tracking, and only when the phone's accelerometer detects that the user is moving. For trajectory tracking Kjærgaard et al. propose adaptive sampling of accelerometer, compass and GPS sensors in order to achieve the most energy efficient trajectory tracking with the given error tolerance. The same work also presents a method for simplified trajectory representation. The identification of the minimal model of a phenomena that we are sensing optimises both sensing energy, but also associated storage and communication overheads. Humans are creatures of habit, X argues, and a historical information about their movement can be harnessed for current whereabouts inference. Paek et al. use historical data to guide RAPS, their location sampling algorithm, in an energy-efficient way. GPS signal is often unreliable in urban areas and unavailable indoors. RAPS uses cell tower blacklisting to quickly recognise areas where GPS was observed to be unusable.  In addition, RAPS estimates user velocity, using a duty-cycled accelerometer, and adaptively turns GPS only if the  estimated uncertainty in position exceeds the accuracy threshold. Identifying patterns in human behaviour can serve as a basis for energy-efficient context inference. A location determination system CAPS relies on the fact that a large number of people tend to take the same route, i.e. daily commute, to minimise GPS sampling for re-visited paths. This opens up a space for interesting multimodal sensing efficiency optimisation. For example, can we optimise location sampling by extracting information from the user's digital calendar?"

5. Comment of the Reviewer: " The paper aims to be an overview paper of predictive (anticipatory) research in mobile computing, yet two-thirds of its bulk is dedicated to non-predictive work... Only Chapter 4 deals exclusively with prediction-based work."

Reply: We acknowledge the lack of focus in the initial submission. For this revision we completely altered the initial structure of the paper. Now, the paper introduces its anticipatory focus early on with a new section titled "Anticipatory sensing at a glance". Sections about mobile sensing and context inference are merged into one and presented as the foundational material, but not as the key point of the survey. Context prediction section follows, and concentrates on techniques for predicting future user behaviour and mobility. In the section titled "Closing the loop: shaping the future with anticipatory computing" we elaborate on autonomous systems that make judicious decisions and impact future events in an autonomous way. We believe that the new structure truly emphasises the anticipatory aspect of the survey.

6. Comment of the Reviewer: " In this reviewer's humble opinion, a good overview paper should extract, from a large body of work, overarching research questions, challenges, and trends. Where is the field going? What is the ultimate goal? What are the challenges? What are the hardware/software enablers? How does this field tie in to related fields?"

Reply: We conclude the paper with our answers to the above questions. For example, we added the following text about the integration of anticipatory mobile sensing with related fields:
"Anticipatory mobile computing is still in its nascent stages, and is currently examined almost solely by computer scientists. As the field matures, and the predictions that mobile devices afford become more reliable, we expect closer integration with fields that can directly benefit from anticipatory mobile applications. Psychology and health care are most likely candidates where a synergy with anticipatory sensing can be envisioned. Predictions of future context can help with psychological therapy design and delivery, for example. On the other hand, behavioural theory can potentially be integrated with machine learning algorithms for more robust and reliable predictions. Information and communication technologies (ICT) are key enablers of smart cities -- efficient, sustainable urban environments. Rich computing and sensing capabilities together with geographically limitless inter-connectivity that smartphones bring allow both broad, society-wide, as well as individual context inference. In future smart cities, anticipatory mobile computing can be facilitate crowd and traffic management, help with environment monitoring and protection, and be used as a basis for public safety applications." 
We also discussed hardware and software enablers by adding the following paragraph:
"True integration between our physical bodies and electronic communication devices is still a step away. New hardware solutions, including wearable computing devices such as Google Glass, may finally bridge the gap. On the software side, significant obstacles in the areas of context sensing, modelling and prediction are yet to be overcome. In Section 3 we discuss some of the challenges, mainly those that deal with energy, processing, storage and communication with large amounts of sensing data. Recently, exciting new hardware solutions have been proposed for intelligent mobile devices. Qualcomm Consia project aims to support on-chip contextual learning and prediction. With a dedicated hardware preprocessing component Consia is bound to improve energy efficiency and responsiveness of mobile context sensing. While hardware advances might ameliorate some of the issues we mentioned in Section 3, inferring and predicting context for diverse populations, and at a scale, remains hard. Recently, Google has released its activity recognition API for Android devices. The actual means of the underlying classifiers functioning is not published. Service providers and mobile operators have access to immense amounts of information that can be used for user behaviour prediction and are likely to lead the way of robust, general-purpose context prediction."


*************
Reviewer 3
*************

1. Comment of the Reviewer: "The main problem with the paper is the clarity, the overall framing and how the different modules of a mobile context system is presented. The discussion of classification vs. prediction does not capture the ideas in the paper accurately. In anticipatory sensing as described by the authors the mobile system is inferring higher level states or context from lower level behavior and often providing active suggestions or interventions. To me the distinction between prediction and classification does not seem to be the key point rather the higher vs. lower level inference and closing the feedback loop.

Similarly the different stages of mobile sensing is confusing. The context sensing section includes classification (which involves modeling). So the distinction between sensing (as presented in the paper) and modeling seems a bit weird."

Reply: We thank the reviewer for this suggestion, and we agree that the initial submission lacked focus. Thus, we fully reorganised the manuscript for this revision. First, we emphasised the anticipatory aspect of the survey early on by introducing a section titled "Anticipatory sensing at a glance" at the beginning of the paper. Second, according to the reviewer's comment, we merged context sensing and modelling in a single section. We also created more room for text that deals with predictive sensing and anticipatory system - user interaction. Finally, we created a separate section called "Closing the loop: shaping the future with anticipatory computing" where we elaborate on anticipatory systems that take autonomous actions on the basis of predicted future. We believe that the new structure increases clarity and helps bring the focus of the survey according to the reviewer's suggestions.

The new structure is as follows:
1. Introduction
2. Anticipatory Sensing at a Glance
3. Context Inference: Mobile Sensing and Context Modelling
4. Context Prediction: Anticipatory Mobile Computing 
5. Closing the Loop: Shaping the Future with Anticipatory Computing
6. Challenges: Realising the Vision
7. Conclusion

Compared to the old one:
1.Introduction
2.Mobile Sensing and Context Modelling
3.Anticipatory Sensing
4.Realising the Vision of Anticipatory Mobile Computing
5.Conclusion

2. Comment of the Reviewer: "The discussion in section 2.3 is interesting. However beyond direct observations would be true for physical activities as well. If a system infers different types of mobility patterns from noisy data where other signals are super imposed (e.g., interacting with the phone while walking) the observation isn't direct either and many classification techniques used assume the activity of interest is hidden and have to be inferred from noisy data. I believe the authors are drawing distinction between internal states (e.g. stress) and external state (e.g., walking).

Reply: We agree with the reviewer and we modified the section (now Section 3.3) title to "Recognising internal states".

3. Comment of the Reviewer: "The discussion of features and learning techniques is fairly shallow and would not give new researcher the intuition behind why different features and algorithms are used. It would be good to see a deeper discussion about the WHY in addition to the WHAT."

Reply: In this survey we present context sensing and modelling as key building blocks of anticipatory mobile sensing. We now revised the presentation to clarify our intentions of presenting Tables I and II as guidelines for developers, rather than a research contribution of our own. We extend the discussion about why certain approaches work. For example, we argue why Naive Bayesian classifier performs well with little data and stress the importance of class distribution within the training data set on model performance and feature selection (Section 3.2.2). However, a deeper discussion about why certain approaches work in certain domains is outside of the scope of this survey.

4. Comment of the Reviewer: "Overall, the treatment of mobile context sensing is fairly complete but the framing is confusing and does not clearly describe the key distinctions between the different stages of research in this area."

Reply: We have reframed the manuscript so that anticipatory mobile sensing clearly occupies the central spot. We explicitly note the role of context sensing and modeling in the process. 



==> response_letter_main_revision.txt <==
Dear Prof. van Renesse,

Thank you and the reviewers for the comments, and thank you for your support. We acknowledge the lack of structure and deeper insights in the previous version of our manuscript, and with this major revision we tried to re-frame the manuscript to focus more on the anticipatory computing aspects of the survey and to provide practical guidelines for researchers and practitioners. 

Both the content and the structure of this revision are significantly modified. To provide a better flow, we re-sectioned the survey, and added a new table and four new figures. We rewrote/replaced about 50% of the original manuscript content. In this revision we introduce the concept of anticipation early on, with a brief multidisciplinary discussion about anticipatory behaviour, followed by the definition of anticipatory computing and recent theoretical and practical advancements in the area. As suggested, we reduced the text devoted to mobile sensing, and concentrate on prediction and anticipatory actioning. We extended the discussion on the implementation of anticipatory mobile computing applications, and hope that our guidelines can have a high practical value for application developers.

In the attached document we present the summary of changes we made to our submission titled "Anticipatory Mobile Computing: A Survey of the State of the Art and Research Challenges" after your and the reviewers' comments.

Best wishes,

Veljko Pejovic and Mirco Musolesi


*************
Reviewer 1
*************

1. Comment of the Reviewer: The issues with regards to structure have not been resolved. The paper still retains much of the same structure as the previous submission, with only minor adjustments and additions. 

Reply: The structure of the survey has been heavily modified in this revision. Sectioning is as follows:

1.Introduction
2.Overview of Anticipatory Systems: Definitions and Applications
3.Designing and Implementing Anticipatory Mobile Systems
4.Context Sensing and Modelling for Anticipatory Computing
5.Context Prediction
6.Closing the Loop: Shaping the Future with Anticipatory Computing
7.Towards Large-Scale Anticipatory Mobile Computing
8.Challenges and Opportunities
9.Summary 

Compared to the previous structure:

1. Introduction
2. Anticipatory Sensing at a Glance
3. Context Inference: Mobile Sensing and Context Modelling
4. Context Prediction: Anticipatory Mobile Computing 
5. Closing the Loop: Shaping the Future with Anticipatory Computing
6. Challenges: Realising the Vision
7. Conclusion

In addition, we added about a dozen subsections to improve readability, and modified the text to emphasise the anticipatory aspect of the survey.

2. Comment of the Reviewer: The main problem is that in this reviewer's humble opinion, an overview paper should compile, from a large body of work, ideas, concepts, techniques, challenges, etc. and provide a clear, concise, coherent overview of those. Instead, the work reads like a very long related work section, a listing of papers, with very little additional insight provided by the authors. In other words, the paper as is stands talks about *papers*, rather than *ideas*.

Reply: We addressed this issue as follows. First, we reduced the breadth of mobile sensing works covered by the survey, and provided more structure by grouping relevant works together. For example, when talking about mobile sensing challenges we presented information in a table that summarises challenges and common solutions. Second, we emphasised our ideas in the paper. These include: mobile-human feedback loop as a key mechanism for anticipatory decision delivery, multimodal sensing as an enabler of anticipatory mobile computing, and reinforcement and latent learning as suitable implementations of anticipatory decision making logic. Finally, we introduce a dedicated section on challenges and opportunities.

3. Comment of the Reviewer:  The writing still has clarity issues. In my previous review I reported one such instance and this has been edited, but many more remain. For example: 'We bisect the application with respect to the implementation stages that need to be realised and integrated before a full-fledged anticipatory mobile computing application is realised: context sensing and inference, context prediction, and intelligent actioning'. 

Reply: In this review we reduced the verbosity throughout the survey. For example, the highlighted sentence now reads:
"We dissect the application with respect to the implementation stages: context sensing and inference, context prediction and intelligent actioning"
We ensured that verbosity is reduced throughout the paper.

4. Comment of the Reviewer: "Consider that in 27 pages there are only 2 figures and 2 tables. The clarity of the work could be greatly improved using more diagrams and illustrations of the essential concepts involved. As an example, consider a diagram showing the relationships between a phone's sensors, inferred context, machine learning techniques, and applications."

Reply: We thank the reviewer for the suggestion. We added four new figures to this revision. Figure 3 "Anticipatory mobile computing architecture" shows the relationship between sensing, context inference, context prediction and anticipatory actioning, while at the same time displaying  computation distribution options between the mobile and the cloud. Figure 4 "Mobile sensing" shows the flow of information from physical sensors (e.g. microphone) over sensing, feature extraction and modelling to high level concepts (e.g. speech recognition). Figure 2 "Anticipatory mobile system" shows the relationship among the sensed context, model of context evolution, decision module and anticipatory feedback loop. It also shows how modifications to predicted future are performed. Finally, Figure 5 "Large scale anticipatory computing" shows major challenges in large scale anticipation: privacy, future interaction, big data sensing and computation distribution. 


5. Comment of the Reviewer: I have previously commented on scope, and especially that roughly half of the content is not about anticipatory computing but rather mobile phone sensing / context aware computing in general.

Reply: We significantly reduced the amount of content that is devoted to mobile sensing. We still believe that, as the basis of anticipatory mobile computing, mobile sensing has to be analysed in this survey. However, we devoted much more space to anticipation. New text includes a multidisciplinary discussion on anticipatory behaviour; explanation of main aspects of anticipatory mobile computing; a survey of persuasive mobile computing approaches; a survey of personalised interaction needed for successful anticipatory actioning, integration of online social networks and anticipatory computing; an explanation of mechanisms needed for anticipatory decision making, particularly reinforcement and latent learning; a discussion about large-scale anticipatory mobile computing; and, finally, a taxonomy of challenges and advanced applications in the domain. In addition, we modified the content about mobile sensing, so that only aspects that are of direct interest to anticipatory computing are surveyed. Moreover, we discussed the practical issues that have an impact on the implementation of anticipatory computing systems.

6. Comment of the Reviewer: The authors have added Section 2: 'anticipatory sensing at a glance'. What is interesting is that the *reason* for context prediction, the problem that the field is trying to solve, is not clearly stated anywhere in the introduction or in this section. Reading between the lines it seems the author envisions new applications (Google Now, etc.) but there is no mention made of using prediction to improve existing systems, even though this appears to be a major reason to study human mobility (to reduce energy cost of localization), and user behavior (i.e. app pre-caching).

Reply: We believe that anticipatory mobile computing opens up tremendous opportunities for novel applications, especially in domains of personal assistance, health care and resource management. In "Overview of Anticipatory Systems: Definitions and Applications" we provide three example applications that motivate anticipatory mobile computing. 

7. Comment of the Reviewer: Some of the examples given in Section 2 are relatively weak: for example, the medical example talks about 'build and evolve a model ... and device therapies automatically'. This is clearly a reactive system?

Reply: We modified the example to emphasise the reactive nature of anticipatory computing. The corresponding text reads: "Anticipatory computing can be used to build and evolve a model of human behaviour and devise therapies automatically, aiming to lead the user towards a certain well-being goal. For example, through a built-in accelerometer the phone can sense user's level of physical activity and, by means of a Bluetooth sensor and calling behaviour it can sense user's sociability. Then, the phone can infer the well-being state and predict if the user is in risk of major depression. Finally, it can adjust the therapy on-the-fly, by for example sending a link to two discounted theatre tickets, incentivising the participant to go out and socialise."

8. Comment of the Reviewer: 
There is a Section 4.1, but not 4.2. Perhaps just drop the subsection and have a single Section 4?

Reply: We completely restructured the paper, thus the comment is no more relevant. 

*************
Reviewer 2
*************

1. Comment of the Reviewer:  In the intro, I wish there were a more explicit, stated connection between the second paragraph and the rest. It took me some time to figure out that the last sentence of the second paragraph is expanded in the next three paragraphs.

Reply: We significantly modified the introduction. The second paragraph retains much of its original content, however, the following paragraphs now concentrate on anticipatory computing, not mobile sensing. We hope that these changes improve the flow of the introduction.

2. Comment of the Reviewer: I like the addition of section 2, but some of the specific scenarios in each example category are not quite appealing---they are either too hypothetical (e.g. the boss and salary negotiation scenario), not quite sure about its realism (e.g., the medical diagnosis case), or too intrusive (or just creepy), e.g., city surveillance.

Reply: We provide new, more compelling examples. The personal assistance example is toned down and now reads: "Such an application could, for example, foresee an encounter with one's business partners and prepare documents for a successful impromptu meeting." The diagnosis example reads: "Anticipatory computing can be used to build and evolve a model of human behaviour and devise therapies automatically, aiming to lead the user towards a certain well-being goal. For example, through a built-in accelerometer the phone can sense user's level of physical activity and, by means of a Bluetooth sensor and calling behaviour it can sense user's sociability. Then, the phone can infer the well-being state and predict if the user is at risk of major depression. Finally, it can adjust the therapy on-the-fly, by for example sending a link to two discounted theatre tickets, incentivising the participant to go out and socialise."

3. Comment of the Reviewer: For sections 3 - 6, the readability of the paper can be improved by adding more structures to the text and/or adding tables that summarize the text. This is because I see that there are many new additions in the text which are lengthy now. Looking at tables 1 and 2, they carry a good sense of what the discussions are in the text. If there are such tables for other sections, the paper will be much easier to follow.

Reply: We thank the reviewer for the suggestion. We significantly restructured the paper. This revision contains two more sections and about a dozen more subsections compared to the previous version. It contains an extra table and four more figures compared to the previous version.

4. Comment of the Reviewer: I think that the discussion on topics related to machine learning is well presented. This is because it not only summarizes the results of the cited papers, but also describes more insights and connections between different papers. However, I do not see this in other sections. I think other sections should also present more than summaries of papers, but their relationships, and more insights as well.

Reply: In this revision we reduced the number of papers presented, and put more emphasis on ideas and connections among them. In addition, we concentrated on papers that are relevant for anticipatory mobile computing.

5. Comment of the Reviewer: The conclusion has many grammar errors (e.g., "be facilitate," "Once we merge advance intelligence") and does not flow naturally. It also does not fit well with the rest of the paper. For example, "True integration between..." does not have much to do with the rest of the paper and so does the mention of other fields.

Reply: We completely rewrote the conclusion (now titled "Summary").

6. Comment of the Reviewer: Overall, I think a careful and extensive editorial pass is necessary. On almost every page, I notice grammar errors, typos, etc.

Reply: We carefully revised the language. In addition, we also had the text checked by a linguist. 

*************
Reviewer 3
*************

1. Comment of the Reviewer: This version addresses my major concerns. I'd suggest authors consider creating better figures, especially for figure 2. I think figure 2 could benefit from more visual (instead of the current textual) illustration of the various steps.

Reply: We thank the reviewer for the suggestion. We added four new figures to this revision. Figure 3 "Anticipatory mobile computing architecture" shows the relationship between sensing, context inference, context prediction and anticipatory actioning, while at the same time displaying  computation distribution options between the mobile and the cloud. Figure 4 "Mobile sensing" shows the flow of information from physical sensors (e.g., microphone) over sensing, feature extraction and modelling to high level concepts (e.g., speech recognition). Figure 2 "Anticipatory mobile system" shows the relationship among the sensed context, model of context evolution, decision module and anticipatory feedback loop. It also shows how modifications to predicted future are performed. Finally, Figure 5 "Large scale anticipatory computing" shows major challenges in large scale anticipation: privacy, future interaction, big data sensing and computation distribution. 


==> response_letter_minor_revision.txt <==

Dear Prof. van Renesse,

Thank you and the reviewers for the comments. We considered the comments carefully and made the requested changes to the manuscript. The changes in the text are presented in red. In addition, please find our replies to reviewers' comments below. 

Best wishes,

Veljko Pejovic and Mirco Musolesi


*************
Reviewer 1
*************

1. Comment of the Reviewer:  "I thought 3.1 was a bit of a distraction rather than a value to the paper."

Reply: We agree with the reviewer and in this revision we significantly reduced the length of Section 3.1. in order to focus the survey on the computer science aspects of the work. Specifically, we removed the following text from the section:

"Anticipation has been investigated in various disciplines, although the existence of anticipatory behaviour has only recently been confirmed in experimental psychology. Tolman's experiments with rats in a maze showed that the animals had formed a cognitive map of the environment in the expectation of a reinforcer, in this case food which was later placed in the maze~\cite{Tolman1932}. In Libet's experiments human subjects were asked to perform an action (press a button), note the time when they became aware of the urge to perform the action, while at the same time an electroencephalogram (EEG) recorded the participants' brain activity~\cite{Libet1993}. While the intent to act preceded the action by approximately 200 milliseconds, brain activity related to the action preceded it by 500 milliseconds. This unconscious build-up of electrical activity in the brain is termed \textit{readiness potential} and is attributed to anticipatory behaviour. Neuropsychology has provided further insights about brain mechanics related to anticipation. Neurons, termed mirror neurons, that are active not only when an activity is performed, but also when another subject performing the same activity is observed have been discovered by Gallese and Goldman~\cite{Gallese1998}. Mirror neurons embody our ability to predict actions of others. Mirror system's  importance to speech and social involvement (e.g., empathy) has been discussed by Arbib~\cite{Arbib2005} and Thompson~\cite{Thompson2001}."

and replaced it with a more general, concise, description:

"Anticipatory behaviour has been confirmed in experimental psychology~\cite{Tolman1932}, while neuropsychology has provided further insights about brain mechanics related to anticipation~\cite{Gallese1998}."


2. Comment of the Reviewer: "I wonder why section 3.2 does not have citations that point to any existing work for the architecture described. Is it used in any system already? Or is it used by all existing systems (or a close representation of all existing systems)?"

Reply: The architecture we propose for anticipatory mobile computing has not been considered before. It is loosely based on Nadin's anticipatory computing architecture presented in "Mihai Nadin. 2010. Anticipatory computing: from a high-level theory to hybrid computing implementations. International journal of applied research on information technology and computing (IJARITAC) 1
(2010), 1–27.". We add the references in Section 3.2., specifically:

"In Figure 2 we adapt Nadin's conventional anticipatory computing architecture [Nadin 2010] to mobile system design, sketching the anticipatory mobile system's core functional parts."


3. Comment of the Reviewer: " In section 4.1, the Sociometer project needs a citation when it's first mentioned. And that same paragraph is out of context that doesn't flow with the rest of the section."

Reply: We reorganised the section, and now the Sociometer project is referred the first time it is mentioned in the text.

4. Comment of the Reviewer: "Section 4.1 overall still has the same issue that previous reviews pointed out. It does not follow the same structure that other sections use, i.e., challenges and solutions. The problem is not so much about the structure, but about clarity; section 4.1 does not convey its messages clearly and still reads like a list of papers."

Reply: Section 4.1. has been consolidated so that it discusses fewer topics than before. Namely, we clarify the purpose of multimodal sensing with the following text:

"Context sensing plays a major role in anticipatory mobile computing. First, sensed data serve as a basis for building predictive models of the phenomenon of interest. GPS tracking, for example, can be used to predict user whereabouts. Second, mobile sensors can reveal high level information about users' internal state. In Section 3.1 we note that future-changing actions in anticipatory mobile systems depend on the user to execute them. These actions can be communicated more efficiently, if the state of the user, such as user's mental load, attitudes and emotions, is known [Pejovic and Musolesi 2014b].

Initial efforts in inferring the surrounding context had to rely on purpose-built hardware platforms consisting of an independent sensor and a processing device, usually a microcontroller or a laptop [Choudhury and Pentland 2003]. Soon, researchers realised that a single sensor modality is not sufficient, and that multimodal information can offset the ambiguities that arise when single sensor data are used for inference [Maurer et al. 2006]. Moreover, complementary modalities support the recognition of a wide range of contexts. Thus, one of the earliest multimodal sensing platforms, MSP [Choudhury et al. 2008], allowed inference of human activities such as walking, running, taking stairs, cooking, watching TV, and many others. Recently, the need for
custom built sensing platform has practically waned, as today’s smartphones avail highly multimodal sensing, and are unobtrusively carried by their owners at all times. Beyond momentarily context inference, this also allows smartphones to sense multiple aspects of human behaviour, relate them, and uncover relationships previously unknown or difficult to confirm through conventional social science approaches. For example, mood can be correlated with user’s location or activity [Puiatti et al. 2011], socio-economic factors can be uncovered from calling and movement patterns[Lathia et al. 2012; Frias-Martinez and Virsesa 2012], and mental and physical health can be assessed via mobile sensing [Rabbi et al. 2011; Madan et al. 2012].

Thus, in this section we pay particular attention to multimodal sensing for supporting anticipatory systems, and we put an accent on the affordances of, and challenges associated with smartphone based sensing."


4. Comment of the Reviewer: "I am not an expert in social sciences, but it seems that the second half of section 4.1 is not really about multi-modal sensing, but about everything combined, i.e., sensing, context inference, modeling. If so, it is probably not in the right section."

We revised the section and the unrelated themes have been removed from the text. Please refer to our reply to Comment #4 for a full description of the changes.


*************
Reviewer 2
*************

1. Comment of the Reviewer:  "I liked Section 2 (from the comments to reviews, it looks like this was suggested during the last revision.) The examples worked for me to understand what anticipatory mobile system is. However, when I was reading it, I kept thinking: we don't have such systems yet, and this is supposed to be a survey paper."

Reply: We revised the manuscript so that its goal -- a review of the advances in mobile sensing leading towards anticipatory mobile computing -- is clearer. In the Abstract we added: 

"This article provides an overview of the current state of the art in mobile sensing and context prediction paving the way for full-fledged anticipatory mobile computing", 

and in Section 1 we added: 

"In this survey we discuss the emergence of anticipatory mobile computing, a field that harnesses mobile sensing and machine learning for intelligent reasoning based on the prediction of future events."


2. Comment of the Reviewer: "Section 3 was too rambly. Yes smartphones are most suited for doing anticipatory tasks. But we don't need 2 pages to explain that"

Reply: We revised Section 3, so that it concentrates on the computer science aspects of the work. Specifically, we removed the following text from the section:

"Anticipation has been investigated in various disciplines, although the existence of anticipatory behaviour has only recently been confirmed in experimental psychology. Tolman's experiments with rats in a maze showed that the animals had formed a cognitive map of the environment in the expectation of a reinforcer, in this case food which was later placed in the maze~\cite{Tolman1932}. In Libet's experiments human subjects were asked to perform an action (press a button), note the time when they became aware of the urge to perform the action, while at the same time an electroencephalogram (EEG) recorded the participants' brain activity~\cite{Libet1993}. While the intent to act preceded the action by approximately 200 milliseconds, brain activity related to the action preceded it by 500 milliseconds. This unconscious build-up of electrical activity in the brain is termed \textit{readiness potential} and is attributed to anticipatory behaviour. Neuropsychology has provided further insights about brain mechanics related to anticipation. Neurons, termed mirror neurons, that are active not only when an activity is performed, but also when another subject performing the same activity is observed have been discovered by Gallese and Goldman~\cite{Gallese1998}. Mirror neurons embody our ability to predict actions of others. Mirror system's  importance to speech and social involvement (e.g., empathy) has been discussed by Arbib~\cite{Arbib2005} and Thompson~\cite{Thompson2001}."

and replaced it with a more general description:

"Anticipatory behaviour has been confirmed in experimental psychology~\cite{Tolman1932}, while neuropsychology has provided further insights about brain mechanics related to anticipation~\cite{Gallese1998}."


3. Comment of the Reviewer: "Section 4 is about multimodal sensing and implementation issues. Here is where the problem begins. This is a survey paper, yet I did not get a sense that the authors were doing justice. The description of the work itself is not detailed. Many extraneous discussion (in Section 3 and Section 8 for example) can be removed to give more details about the idea"

Reply: Previous revision indicated the need for more discussion about the anticipatory aspects of the work, which is why Sections 3 and 8 were added. Consequently, we had to reduce the mobile sensing survey part of the work, as agreed in previous revisions. We refer the reviewer to our original submission for a thorough review of mobile sensing.


4. Comment of the Reviewer: " Section 4.2.1 is woefully short on related work. There is a large class of work on reducing power consumption of sensing apps (for example, see LittleRock from Microsoft Research, Reflex an ASPLOS paper from Rice). In fact, Table 1 doesn't do much at all. It needs to be expanded more. Right now it is basically restating the text. That is not very useful."

Reply: Our goal is to present smartphone-based mobile sensing solutions, therefore we did not initially include the suggested references. After the reviewer's suggestions, we decided to add LittleRock and the ASPLOS paper as possible solutions to computation, storage and communication problems in mobile sensing. We added them under "Hardware co-processing" solutions in Table I.


5. Comment of the Reviewer: " Also, the authors cite cloud offloading works such as MAUI. But MAUI really has nothing to do with the problem in question. What is point of citing work that is not even related to the problem, but leaving out work that is very related."

Reply: We disagree that MAUI is irrelevant for the problem at hand. MAUI allows code offloading which in turn balances resource utilisation on mobiles. Therefore, we keep it in the context sensing challenges and solutions table under "Cloud offloading" solutions.


6. Comment of the Reviewer: "Table II was very informative. In fact this entire section was well done and felt more like a good survey paper. I think the context prediction section can also be made more elaborate. More tables would help in the context prediction section (section 5)"

Reply: We extended the prediction section with recent work. In particular, we add:

"McInerney et al. propose a method, based on a novel information-theoretic metric called instantaneous entropy, for predicting departures from routine in individual mobility [McInerney 2013]. Such predictions are of extreme importance for personalised anticipatory mobile computing applications, for example the ones that aim to elicit a positive behaviour change in a human subject [Pejovic and Musolesi 2014a]"

In addition we added a table where we summarise the methods for mobility prediction. The following text describes the table and was added to the section:

"Different approaches to mobility prediction make different assumptions about human mobility. Markov predictors often assume that people spend similar residence time at the same places, while non-linear time series approaches assume that people spend similar staying time at similar times of a day. Additionally, certain real-world restrictions, such as the fact that ground movement has to follow the road network, can figure in prediction methods. In Table IV we list, and provide examples of, commonly used mobility prediction methods."

7. Comment of the Reviewer: "a sentence in 6.2 says "We argue that anticipatory actions can be successfully conveyed to the user only via fully personalized interaction" What exactly are you arguing for? Is there a case to be made for against? What is fully personalized.? How exactly are you arguing for it."

Reply: Based on the recent evidence from behavioural psychology (Lustria et al 2013) and HCI (Pejovic and Musolesi 2014) we hypothesise that anticipatory actions, executed by the user, have to be conveyed in a tailored, personalised format. We modified the text to better convey the above:

"We hypothesise that anticipatory actions can be successfully conveyed to the user only via personalised interaction. We base this assumption on the recent evidence of the importance of personally tailored messages for inducing behaviour change~\cite{Lustria2013}, and of the highly personalised patterns in human-mobile interaction~\cite{Pejovic2014}"


8. Comment of the Reviewer: "Section 7 and Section 8, I am not sure what they are addressing. Why are we talking about large scale anticipatory mobile computing ."

Reply: Mobile phones are not only ubiquitous, but also highly interconnected, thus we envision large-scale anticipatory mobile systems as a natural evolution of the field.


8. Comment of the Reviewer: " Section 8 discusses challenges in anticipatory sensing. I would have liked for this section to be more elaborate. Even though there is a lot written in Section 8, I did not get a sense of exactly what the challenges are. The problem is a combination of the writing style and the formatting style. There are large blobs of text and the important piece of information is buried within the text."

Reply: We reformatted the section in order to provide more structure. We added the following subtitles to "Implementing Anticipatory Mobile Computing Systems":
1) Non-deterministic behaviour in computing systems
2) Filtering context sensed data for practical anticipatory computing
3) Defining the scope of anticipation
 

*************
Reviewer 3
*************

1. Comment of the Reviewer: "What are the great achievements? Have people been able to successfully influence future events using such systems?"

Reply: Before smartphone sensing, anticipatory computing was investigated almost exclusively from the theoretical viewpoint. We add text in Section 3 that clarifies the current state of the art in anticipatory computing:

"The past three decades saw substantial efforts in the area of anticipatory computing, with the goal of bringing anticipatory computing systems, as defined by Rosen, to life. During this time milestones such as the formalisation of anticipatory computing system architecture, mathematical foundations of anticipatory behaviour~\cite{Dubois1998}, and real-world implementations of anticipatory computing in robotics~\cite{Stolzmann2000} have been achieved."


2. Comment of the Reviewer: anticipatory computing is described in the introduction as 'nascent', but apparently has been around for thirty years? I suppose the authors meant to say its potential is just being realized?

Reply: Anticipatory computing is a field that has been researched for about thirty years now. However, anticipatory mobile computing is a nascent field enabled by the recent advances in mobile sensing and machine learning. We clarify this as follows.

In Abstract we added: "This article provides an overview of the current state of the art in mobile sensing and context prediction paving the way for full-fledged anticipatory mobile computing"

In Section 1 we added: "In this survey we discuss the emergence of anticipatory mobile computing, a field that harnesses mobile sensing and machine learning for intelligent reasoning based on the prediction of future events."


==> temp.txt <==
12.12 mariza
ADDED:

SenseLoc: 
- WiFi signature for place detection; entrance/departure detection through signature change; accelerometer for movement detection and GPS for path tracking
- Key feature: recognises important places and paths, rather than simple sampling

Energy-efficient trajectory tracking for mobile devices:
- Trajectory simplification. Compass, acc and GPS management system to reduce tracking error.


TO BE ADDED:
Real-time trip information service for a large taxi fleet:
- predict based on the partition of time and space


Energy-efficient rate-adaptive GPS-based positioning for smartphones (RAPS):
- Duty cycle accelerometer to detect movement, space-time history of user movements to predict mobility and check GPS-available probability table based on the surrounding cell towers. 

Energy-efficient positioning for smartphones using cell-ID sequence matching (CAPS):
- cell-sequence matching to minimise the GPS sampling at re-visited paths
- Key feature: many people take the same long route (commute)


Did you see Bob?
- Record user trajectory with accelerometer, compass, share with other users. More towards social sensing.



